Non-additivity in classical-quantum wiretap channels

Due to Csiszar and Koerner, the private capacity of classical wiretap channels has a single-letter characterization in terms of the private information. For quantum wiretap channels, however, it is known that regularization of the private information is necessary to reach the capacity. Here, we study hybrid classical-quantum wiretap channels in order to resolve to what extent quantum effects are needed to witness non-additivity phenomena in quantum Shannon theory. For wiretap channels with quantum inputs but classical outputs, we prove that the characterization of the capacity in terms of the private information stays single-letter. Hence, entangled input states are of no asymptotic advantage in this setting. For wiretap channels with classical inputs, we show by means of explicit examples that the private information already becomes non-additive when either one of the two receivers becomes quantum (with the other receiver staying classical). This gives non-additivity examples that are not caused by entanglement and illustrates that quantum adversaries are strictly different from classical adversaries in the wiretap model.

==> QuantumBobParityPreprocessing.dat <==
0.52	0.0256004543539754
0.52125	0.023897795882862616
0.5225	0.02219597543235924
0.52375	0.02049678105352354
0.525	0.018803307533138136
0.52625	0.017120048278108535
0.5275	0.01545284959561466
0.52875	0.013808817081168212
0.53	0.012196230615792059
0.53125	0.010624492631491511
0.5325	0.009104116436375154
0.5337500000000001	0.007646754103215303
0.535	0.006265261700993008
0.53625	0.0049738003378329565
0.5375	0.003787973075095097
0.5387500000000001	0.0027249996763083484
0.5393865903582837	0.0022369167613645047
0.5396865903582837	0.002020420828302949
0.5399865903582838	0.0018129887586661453
0.54	0.0018039332213227177
0.5402865903582837	0.0016149241752239085
0.5405865903582837	0.0014265386815167092
0.5408865903582838	0.0012481521482174407
0.5411865903582838	0.0010800930131767972
0.54125	0.001045924895126893
0.5414865903582837	0.0009226985958575296
0.5417865903582837	0.000776315426903762
0.5420865903582838	0.0006412995936438404
0.5423865903582837	0.0005180171023932423
0.5425	0.0004745459008256847
0.5426865903582837	0.0004068442584671539
0.5429865903582838	0.0003081680648939211
0.5432865903582837	0.00022238664087798066
0.5435865903582837	0.0001499096611434214
0.5437500000000001	0.00011617866590013515
0.5438865903582837	0.00009115881736293519
0.5441865903582838	0.00004656830297361525
0.5444865903582837	0.000016585322762718846
0.5447865903582837	1.6706287164214295e-6
0.545	1.1102230246251565e-16
0.5450865903582838	-5.551115123125783e-17
0.5453865903582837	5.551115123125783e-17

==> QuantumBobPrivateInfo.dat <==
0.52	0.02564248003805049
0.52125	0.02350337500344811
0.5225	0.02139784876201107
0.52375	0.019332566900990746
0.525	0.017314782705793983
0.52625	0.015352364997347646
0.5275	0.01345383813175471
0.52875	0.011628434270266046
0.53	0.009886158418527642
0.53125	0.008237867173723427
0.5325	0.006695362603433931
0.5337500000000001	0.005271503224557189
0.535	0.0039803346791691535
0.53625	0.0028372434514401523
0.5375	0.0018591378810616233
0.5387500000000001	0.0010646618640468286
0.5393865903582837	0.0007371748760409969
0.5396865903582837	0.0006020312187223764
0.5399865903582838	0.0004796173959755179
0.54	0.00047444807086075014
0.5402865903582837	0.0003702625710452212
0.5405865903582837	0.0002743046503064228
0.5408865903582838	0.00019209060204444794
0.5411865903582838	0.00012397678982534188
0.54125	0.00011141936259154162
0.5414865903582837	0.00007032932125808355
0.5417865903582837	0.00003152441298437392
0.5420865903582838	7.94877281984352e-6
0.5423865903582837	2.7755575615628914e-16
0.5425	0.
0.5426865903582837	-1.1102230246251565e-16
0.5429865903582838	5.551115123125783e-17
0.5437500000000001	0.
0.545	-5.551115123125783e-17

==> QuantumEvePrivateInfo.dat <==
0.1201202482004425	0.0028814012918624843
0.1203702482004425	0.0025456295771418835
0.1206202482004425	0.002229117930908575
0.1208702482004425	0.0019321622462066812
0.1211202482004425	0.0016550654913619067
0.1213702482004425	0.0013981379538454686
0.1216202482004425	0.0011616974951300651
0.1218702482004425	0.0009460698171619986
0.1221202482004425	0.0007515887410848299
0.1222452482004425	0.0006623847894603463
0.1223702482004425	0.0005785964989254433
0.1224952482004425	0.0005002680127834669
0.1226202482004425	0.00042744403897543304
0.1227452482004425	0.0003601698604299708
0.1228702482004425	0.0002984913456596239
0.1229952482004425	0.00024245495960567576
0.1231202482004425	0.00019210777475175966
0.1232452482004425	0.00014749748250153516
0.1233702482004425	0.00010867240483181106
0.1234952482004425	0.00007568150623649128
0.1236202482004425	0.000048574405959289635
0.1237452482004425	0.000027401390529813163
0.1238702482004425	0.000012213426612728284
0.1239952482004425	3.0621741781144962e-6
0.1241202482004425	2.7755575615628914e-16
0.1242452482004425	-3.3306690738754696e-16
0.1243702482004425	1.1102230246251565e-16
0.1244952482004425	1.1102230246251565e-16
0.1246202482004425	0.
0.1247452482004425	0.
0.1248702482004425	1.1102230246251565e-16
0.12512024820044249	0.
0.12537024820044249	0.

==> QuantumEveRepNoiseProcessing.dat <==
0.002299890748658315	0.12	0.21275	0.0028750473005766013
0.005318543525706141	0.1205	0.22018333333333334	0.002374251282457681
0.009534081407691785	0.121	0.2285	0.0019043213123924503
0.0156004065150121	0.1215	0.23775416666666666	0.0014695437096658253
0.024630236623015517	0.122	0.248	0.0010751387481047943
0.038625757825813206	0.1225	0.2592916666666668	0.0007275455715120375
0.061595903433011315	0.123	0.27145	0.0004347898039653112
0.07663530662216668	0.1232	0.2740411538461539	0.00033499370769167014
0.1012296344317013	0.1235	0.28535	0.00020695615002404763
0.11790675235276923	0.12365	0.29109171874999995	0.00015307001455400204
0.14031681294481663	0.1238	0.29489	0.00010658761183764592
0.15831673174235306	0.1239	0.297505	0.0000798852770339901
0.17889684485803034	0.124	0.301	0.00005677464319446082
0.20410549381925522	0.1241	0.304	0.000037392066611685566
0.20979338104881334	0.1241202482004425	0.3046875	0.000033934159510880745
0.234797792831462	0.1242	0.3075	0.00002188125081585096
0.2531952545835164	0.12425	0.3092	0.000015623154795714965
0.27433389410121783	0.1243	0.3109	0.000010388369598250235
0.32940745784637626	0.1244	0.3143	3.065381110944898e-6
0.3687277215917329	0.12445	0.3155	1.015814973174601e-6
0.43243533920927163	0.1245	0.3177	6.800055681505145e-8
